The Rashomon Importance Distribution: Getting RID of Unstable, Single Model-based Variable Importance

Quantifying variable importance is essential for answering high-stakes questions in fields like genetics, public policy, and medicine. Current methods generally calculate variable importance for a given model trained on a given dataset. However, for a given dataset, there may be many models that explain the target outcome equally well; without accounting for all possible explanations, different researchers may arrive at many conflicting yet equally valid conclusions given the same data. Additionally, even when accounting for all possible explanations for a given dataset, these insights may not generalize because not all good explanations are stable across reasonable data perturbations. We propose a new variable importance framework that quantifies the importance of a variable across the set of all good models and is stable across the data distribution. Our framework is extremely flexible and can be integrated with most existing model classes and global variable importance metrics. We demonstrate through experiments that our framework recovers variable importance rankings for complex simulation setups where other methods fail. Further, we show that our framework accurately estimates the true importance of a variable for the underlying data distribution. We provide theoretical guarantees on the consistency and finite sample error rates for our estimator. Finally, we demonstrate its utility with a real-world case study exploring which genes are important for predicting HIV load in persons with HIV, highlighting an important gene that has not previously been studied in connection with HIV. Code is available at https://github.com/jdonnelly36/Rashomon_Importance_Distribution.

==> figures/rld_illustration.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,235); %set diagram left start at 0, and has height of 235

%Shape: Axis 2D [id:dp2554788179608223] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.5]  (41,177) -- (280,177)(61,16) -- (61,199) (273,172) -- (280,177) -- (273,182) (56,23) -- (61,16) -- (66,23) (172,172) -- (172,182)(56,66) -- (66,66) ;
\draw   ;
%Shape: Parabola [id:dp4021808871830095] 
\draw  [color={rgb, 255:red, 209; green, 53; blue, 53 }  ,draw opacity=1 ][line width=1.5]  (65,23) .. controls (136,209.67) and (207,209.67) .. (278,23) ;
%Straight Lines [id:da9995065742657991] 
\draw  [dash pattern={on 4.5pt off 4.5pt}]  (110,116.97) -- (233,116.97) ;
%Straight Lines [id:da7960430769668116] 
\draw  [dash pattern={on 4.5pt off 4.5pt}]  (94,88.97) -- (251,89.97) ;
%Straight Lines [id:da8496022137866173] 
\draw [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ][line width=1.5]    (61,167.97) -- (206,167.97) -- (276,167.97) ;
%Straight Lines [id:da289688270830017] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=1.5]    (62,137.97) -- (207,137.97) -- (277,137.97) ;
%Straight Lines [id:da7339649389976763] 
\draw [color={rgb, 255:red, 248; green, 231; blue, 28 }  ,draw opacity=1 ][line width=1.5]    (60,47.97) -- (205,47.97) -- (275,47.97) ;


% Text Node
\draw (214,23) node [anchor=north west][inner sep=0.75pt]    {$\text{Case 3}$};
% Text Node
\draw (230,113) node [anchor=north west][inner sep=0.75pt]    {$\text{Case 2}$};
% Text Node
\draw (229,143) node [anchor=north west][inner sep=0.75pt]    {$\text{Case 1}$};
% Text Node
\draw (122,97) node [anchor=north west][inner sep=0.75pt]    {$\varepsilon '-\text{threshold}$};
% Text Node
\draw (124,66) node [anchor=north west][inner sep=0.75pt]    {$\varepsilon -\text{threshold}$};


\end{tikzpicture}
